Temporal Network Representation Learning via Historical Neighborhoods Aggregation

Network embedding is an effective method to learn low-dimensional representations of nodes, which can be applied to various real-life applications such as visualization, node classification, and link prediction. Although significant progress has been made on this problem in recent years, several important challenges remain, such as how to properly capture temporal information in evolving networks. In practice, most networks are continually evolving. Some networks only add new edges or nodes such as authorship networks, while others support removal of nodes or edges such as internet data routing. If patterns exist in the changes of the network structure, we can better understand the relationships between nodes and the evolution of the network, which can be further leveraged to learn node representations with more meaningful information. In this paper, we propose the Embedding via Historical Neighborhoods Aggregation (EHNA) algorithm. More specifically, we first propose a temporal random walk that can identify relevant nodes in historical neighborhoods which have impact on edge formations. Then we apply a deep learning model which uses a custom attention mechanism to induce node embeddings that directly capture temporal information in the underlying feature representation. We perform extensive experiments on a range of real-world datasets, and the results demonstrate the effectiveness of our new approach in the network reconstruction task and the link prediction task.

==> icde-2020 2/reviews.txt <==
Q.1 (R1). It is recommended to provide an overview of the total learning cost, at least provide analysis on key factors in terms of e.g., model parameter size and input size.

Q.2 (R1 and R2). The learning cost of EHNA and baselines should be reported in the experimental study.

Q.3 (R1). Related work on spatial-temporal graph generation models should be properly discussed.

Q.4 (R2). The definitions in the paper should be more precise.

Q.5 (R2). Some ablation study can be included in the experiments to show that how the proposed method EHNA benefits from different techniques.

Q.6 (R3). The method of generating the initial embedding of nodes should be discussed.

Q.7 (R3). Is the quality of the final embedding of a node highly dependent on the initial embedding that is used to represent nodes in the walk?

Q.8 (R3). Justification on why aggregating node embeddings in a walk creates good representation of a walk is needed.

Q.9 (R3). What order is considered when the authors aggregate walks with LSTM in the second aggregation?

Q.10 (R3). In a multi-graph, will the proposed method create multiple representations for each node?

==> icde-2020 2/scripts/legend/average.txt <==
5		0.6547	0.5621	0.5784	0.5895	0.5268
6		0.6562	0.5643	0.5797	0.5924	0.5281
7		0.6587	0.5667	0.5818	0.5958	0.5302
8		0.6616	0.5685	0.5847	0.5983	0.5325
9		0.6634	0.5701	0.5870	0.6020	0.5355
10		0.6658	0.5725	0.5885	0.6040	0.5372
11		0.6683	0.5746	0.5910	0.6068	0.5391
12		0.6701	0.5768	0.5926	0.6085	0.5410
13		0.6712	0.5788	0.5930	0.6107	0.5423

==> icde-2020 2/scripts/legend/yelp.txt <==
#			EHNA	HTNE	 Node2Vec	 LINE   GraphSAGE
AUC			0.9664  0.9312   0.9618     0.7615   0.5126   
F_1			0.9166  0.8531   0.9054     0.6889   0.5039   
Precision 	0.9018  0.8577   0.8855     0.6976   0.5088 
Recall		0.9318  0.8485   0.9262     0.6804   0.4991

==> icde-2020 2/scripts/link prediction/Average/average.txt <==
5	0.6947  0.4814	0.6668	0.5189	0.6895	0.5068 
6	0.6962	0.4856	0.6675	0.5223	0.6924	0.5081
7	0.6987	0.4878	0.6689	0.5245	0.6958	0.5102
8	0.6976	0.4921	0.6703	0.527	0.6983	0.5125
9	0.7008	0.4942	0.6715	0.5261	0.6968	0.5150
10	0.7058	0.4947	0.6722	0.5288	0.704	0.5175
11	0.7083	0.4977	0.6734	0.5292	0.7068	0.5189
12	0.7101	0.5012	0.6742	0.5321	0.7085	0.5213
13	0.7112	0.5088	0.674	0.5345	0.7107	0.5242

==> icde-2020 2/scripts/link prediction/Hadamard/hadamard.txt <==
5	0.9231	0.8742	0.8782	0.8566	0.5347	0.4978
6	0.9278	0.8801	0.8807	0.8587	0.5372	0.4989
7	0.9292	0.8835	0.8845	0.861	0.5391	0.5002
8	0.9276	0.8889	0.8879	0.8646	0.5422	0.4991
9	0.9296	0.8911	0.8944	0.8648	0.5500	0.5010
10	0.931	0.8922	0.8955	0.8687	0.5584	0.5066
11	0.9318	0.8932	0.8943	0.8696	0.5601	0.5087
12	0.9332	0.8951	0.8955	0.8725	0.5621	0.5099
13	0.9366	0.8967	0.8964	0.8746	0.5645	0.5115

==> icde-2020 2/scripts/link prediction/weighted-L1/weighted-L1.txt <==
5	0.8834	0.8689	0.7509	0.8052	0.6825	0.4915
6	0.8864	0.8712	0.7514	0.8072	0.6847	0.4931
7	0.8888	0.8721	0.7533	0.8091	0.6882	0.4951
8	0.8925	0.8756	0.7524	0.8102	0.6911	0.4976
9	0.8951	0.8776	0.7542	0.8119	0.6891	0.5021
10	0.8995	0.8775	0.7565	0.8125	0.6908	0.5037
11	0.9021	0.8788	0.7578	0.8133	0.6925	0.5072
12	0.9033	0.8764	0.7588	0.8127	0.6935	0.5094
13	0.9011	0.8768	0.7572	0.8145	0.6923	0.5116

==> icde-2020 2/scripts/link prediction/weighted-L2/weighted-L2.txt <==
5	0.8825	0.8659	0.7225	0.8142	0.692	0.4956
6	0.8835	0.8677	0.7242	0.8155	0.6945	0.4977
7	0.8842	0.8689	0.7257	0.8171	0.6966	0.4992
8	0.8846	0.8722	0.7268	0.8188	0.6976	0.4941
9	0.8895	0.8752	0.7280	0.8180	0.7010	0.4996
10	0.8903	0.8768	0.7289	0.8197	0.7022	0.5016
11	0.8922	0.8788	0.7313	0.8212	0.7043	0.5035
12	0.8932	0.8813	0.7335	0.8233	0.7069	0.5058
13	0.8975	0.8823	0.7315	0.8235	0.7064	0.5051

==> icde-2020 2/scripts/link prediction2/dblp2/dblp-Hadamard.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9113  0.8829   0.8723		0.8770     0.6726   0.5109  
F_1			0.8562  0.8239   0.8136		0.8311     0.6256   0.5038   
Precision 	0.8427  0.8274   0.8519		0.8233     0.6296   0.5077 
Recall		0.8701  0.8204   0.7785		0.8391     0.6218   0.5001

==> icde-2020 2/scripts/link prediction2/dblp2/dblp-average.txt <==
#			EHNA	HTNE	CTDNE 		Node2Vec	 LINE   GraphSAGE
AUC			0.7362  0.5342  0.5763		0.5438     0.5685   0.5214   
F_1			0.6735  0.4977  0.5277 		0.5258     0.5462   0.5102   
Precision 	0.6024  0.5099  0.5447		0.5285     0.5483   0.5154 
Recall		0.7636  0.4861  0.5116 		0.5231     0.5442   0.5051

==> icde-2020 2/scripts/link prediction2/dblp2/dblp-weighted-L1.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9341  0.8971   0.7785		0.8766     0.7147   0.5224   
F_1			0.8857  0.8486   0.6731		0.8300     0.6532   0.5093   
Precision 	0.8675  0.8466   0.6402		0.8384     0.6624   0.5159 
Recall		0.9046  0.8507   0.7095		0.8217     0.6444   0.5028

==> icde-2020 2/scripts/link prediction2/dblp2/dblp-weighted-L2.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9265	0.8983	 0.7011		0.8775	  	0.7144    0.5230  
F_1			0.8774	0.8567	 0.6786		0.8364	  	0.6544    0.5079   
Precision 	0.8561	0.8330	 0.6226		0.8274	  	0.6599    0.5171 
Recall		0.8997	0.8817	 0.7457		0.8456	  	0.6491    0.4991

==> icde-2020 2/scripts/link prediction2/digg/digg-Hadamard.txt <==
#			EHNA	HTNE	CTDNE 		Node2Vec	 LINE   GraphSAGE
AUC			0.9292  0.7680  0.9280 		0.8680     0.6855   0.5348  
F_1			0.8636  0.6879  0.8631 		0.7969     0.6251   0.5249   
Precision 	0.8808  0.7770  0.9132 		0.8131     0.6370   0.5233 
Recall		0.8469  0.6171  0.8182 		0.7813     0.6130   0.5264

==> icde-2020 2/scripts/link prediction2/digg/digg-average.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.7406  0.6097   0.6308		0.6322     0.6536   0.5487   
F_1			0.6634  0.5701   0.6149		0.5870     0.6020   0.5355   
Precision 	0.6881  0.5813   0.6683		0.6039     0.6184   0.5338 
Recall		0.6404  0.5593   0.5694		0.5711     0.5865   0.5372

==> icde-2020 2/scripts/link prediction2/digg/digg-weighted-L1.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9031  0.8237   0.9063		0.6788     0.7688   0.5530   
F_1			0.8273  0.7481   0.8384		0.5843     0.6938   0.5402   
Precision 	0.8352  0.7458   0.8276		0.6293     0.7085   0.5343 
Recall		0.8196  0.7504   0.8495		0.5506     0.6798   0.5462

==> icde-2020 2/scripts/link prediction2/digg/digg-weighted-L2.txt <==
#			EHNA	HTNE	CTDNE 		Node2Vec	 LINE   GraphSAGE
AUC			0.9025	0.8211	0.9057 		0.6722	  	0.7737    0.5560  
F_1			0.8267	0.7540	0.8296 		0.5510	  	0.6999    0.5432   
Precision 	0.8092	0.7341	0.8493 		0.6497	  	0.7119    0.5351 
Recall		0.8405	0.7750	0.8107 		0.4783	  	0.6882    0.5515

==> icde-2020 2/scripts/link prediction2/tmall/tmall-Hadamard.txt <==
#			EHNA	HTNE	CTDNE 		Node2Vec	 LINE   GraphSAGE
AUC			0.9407  0.8889  0.8704 		0.8890     0.5008   0.5023  
F_1			0.8707  0.8049  0.7838 		0.8142     0.4964   0.4982   
Precision 	0.8420  0.8294  0.8415 		0.8591     0.5000   0.5018 
Recall		0.9013  0.7817  0.7336 		0.7738     0.4928   0.4946

==> icde-2020 2/scripts/link prediction2/tmall/tmall-average.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.7858  0.5277   0.7948		0.5643     0.5198   0.5190   
F_1			0.7291  0.5182   0.7366		0.5542     0.5126   0.5114   
Precision 	0.7100  0.5183   0.7330		0.5495     0.5139   0.5136 
Recall		0.7492  0.5180   0.7403		0.5589     0.5113   0.5093

==> icde-2020 2/scripts/link prediction2/tmall/tmall-weighted-L1.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9378  0.9278   0.6882		0.8205     0.6078   0.5102   
F_1			0.8640  0.8518   0.6249		0.7407     0.5719   0.5033   
Precision 	0.8617  0.8638   0.6412		0.7625     0.5754   0.5071 
Recall		0.8664  0.8402   0.6093		0.7201     0.5684   0.4995

==> icde-2020 2/scripts/link prediction2/tmall/tmall-weighted-L2.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9324  0.9296   0.6741		0.8239     0.6157   0.5123  
F_1			0.8603  0.8542   0.6001		0.7439     0.5774   0.5027   
Precision 	0.8617  0.8525   0.6563		0.7545     0.5798   0.5086 
Recall		0.8664  0.8559   0.5527		0.7336     0.5750   0.4969

==> icde-2020 2/scripts/link prediction2/yelp/memcomp.txt <==
#			EasyIM	VCA	 IMRank	 PMC  SGDU		IMM-avg  IMM-best IMM-worst
DBLP		  96	175	  394	 4574	14200	11363	 11363		21853	
LiveJournal	1047	3954  6430	 35951	0	    12402	 12402		19180

==> icde-2020 2/scripts/link prediction2/yelp/yelp-Hadamard.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9775  0.9497   0.9564		0.9359     0.5683   0.5040  
F_1			0.9296  0.8911   0.8944		0.8648     0.5500   0.5010   
Precision 	0.9207  0.9040   0.9231		0.8639     0.5506   0.5025 
Recall		0.9387  0.8785   0.8674		0.8657     0.5493   0.4994

==> icde-2020 2/scripts/link prediction2/yelp/yelp-average.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.7550  0.5167   0.7187		0.5359     0.7669   0.5255   
F_1			0.7008  0.4942   0.6715		0.5261     0.6968   0.5150   
Precision 	0.6873  0.5018   0.7079		0.5275     0.7147   0.5179 
Recall		0.7184  0.4868   0.6387		0.5246     0.6797   0.5121

==> icde-2020 2/scripts/link prediction2/yelp/yelp-weighted-L1.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9506  0.9413   0.8380		0.8713     0.7611   0.5131   
F_1			0.8951  0.8776   0.7542		0.8119     0.6891   0.5021   
Precision 	0.8739  0.8547   0.7744		0.7931     0.6980   0.5097 
Recall		0.9173  0.9016   0.7350		0.8315     0.6803   0.4948

==> icde-2020 2/scripts/link prediction2/yelp/yelp-weighted-L2.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9465  0.9394   0.8296		0.8723     0.7736   0.5148   
F_1			0.8895  0.8752   0.7280		0.8180     0.7010   0.4996   
Precision 	0.8527  0.8262   0.7911		0.7877     0.7088   0.5110 
Recall		0.9296  0.9181   0.6742		0.8508     0.6933   0.4886

==> icde-2020 2/scripts/parameter/margin.txt <==
1 0.7625
2 0.7824
3 0.7912
4 0.8233
5 0.8245

==> icde-2020 2/scripts/parameter/p.txt <==
-2 0.8317
-1 0.8433
0  0.8245
1  0.8158
2  0.8046

==> icde-2020 2/scripts/parameter/q.txt <==
-2 0.8017
-1 0.8164
0  0.8245
1  0.8423
2  0.8312

==> icde-2020 2/scripts/parameter/walk.txt <==
1  0.7515
5  0.8125
10 0.8245
15 0.8285
20 0.8256
25 0.8223

==> icde-2020 2/scripts/reconstruction/dblp2/dblp.txt <==
#			EHNG	HTNE	 Node2Vec	 Line   GraphSAGE
AUC			0.9542  0.8631   0.9471     0.7328   0.5114   
F_1			0.8965  0.7861   0.8867     0.6633   0.5041   
Precision 	0.8876  0.7933   0.8723     0.6762   0.5080 
Recall		0.9055  0.7791   0.9015     0.6509   0.5003   

==> icde-2020 2/scripts/reconstruction/digg/digg.txt <==
#			EHNA	HTNE	 Node2Vec	 LINE   GraphSAGE
AUC			0.9434  0.8749   0.9498     0.8394   0.5348   
F_1			0.8752  0.8095   0.8848     0.7589   0.5140   
Precision 	0.8978  0.7807   0.8743     0.7849   0.5224 
Recall		0.8538  0.8406   0.8956     0.7346   0.5058

==> icde-2020 2/scripts/reconstruction/tmall/tmall.txt <==
#			EHNA	HTNE	 Node2Vec	 LINE   GraphSAGE
AUC			0.9749  0.9234   0.9731     0.5971   0.5071   
F_1			0.9174  0.8417   0.9137     0.5651   0.5038   
Precision 	0.9096  0.8419   0.9122     0.5673   0.5054 
Recall		0.9254  0.8415   0.9152     0.5629   0.5023

==> icde-2020 2/scripts/reconstruction/yelp/yelp.txt <==
#			EHNA	HTNE	 Node2Vec	 LINE   GraphSAGE
AUC			0.9664  0.9312   0.9618     0.7615   0.5126   
F_1			0.9166  0.8531   0.9054     0.6889   0.5039   
Precision 	0.9018  0.8577   0.8855     0.6976   0.5088 
Recall		0.9318  0.8485   0.9262     0.6804   0.4991

==> icde-2020 2/scripts/reconstruction_linegraph/Digg/digg.txt <==
5		1.0000	0.2600	0.6800	0.3400	1.0000	1.0000
6		1.0000	0.1260	0.3320	0.1200	1.0000	1.0000
7		1.0000	0.0860	0.2460	0.0740	1.0000	1.0000 
8		1.0000	0.0786	0.1356	0.0466	0.9932	1.0000
9		0.7658	0.0671	0.0901	0.0315	0.6930	0.5044
10		0.4190	0.0720	0.0504	0.0163	0.3097	0.1068
11		0.3090	0.0752	0.0471	0.0203	0.2107	0.0572
12		0.1546	0.0710	0.0458	0.0232	0.0754	0.0177
13		0.1068	0.0676	0.0411	0.0202	0.0484	0.0131

==> icde-2020 2/scripts/reconstruction_linegraph/HepPh/HepPh.txt <==
5		1.0000	1.0000	1.0000  1.0000  1.0000
6		1.0000	1.0000	1.0000  1.0000  1.0000
7		1.0000	1.0000	1.0000  1.0000  1.0000  
8		1.0000	1.0000	1.0000  1.0000  1.0000
9		0.8944	0.8554	0.5012	0.9212	0.8274
10		0.4818	0.4972	0.101	0.421	0.3329
11		0.289	0.306	0.0512	0.241	0.1981
12		0.0715	0.0761	0.0116	0.0604	0.0533
13		0.0376	0.0394	0.0065	0.0327	0.0313

==> icde-2020 2/scripts/reconstruction_linegraph/HepPh/ddblpmem.txt <==
1  30  1223 71  3108  12285
2  60  1440 143 6197  33966
3  91  1573 215 9286  46924
4  121 1742 287 12374  58364
5  151 1906 358 15463  67455
6  182 2067 430 18552  78607
7  212 2224 502 21641  89756
8  242 2377 574 24729  100901
9  273 2528 646 27818  115435
10 303 2677 717 30907  123178

==> icde-2020 2/scripts/reconstruction_linegraph/dblp/dblp.txt <==
5		1.0000	1.0000	1.0000  1.0000  1.0000
6		1.0000	1.0000	1.0000  1.0000  1.0000
7		1.0000	1.0000	1.0000  1.0000  1.0000  
8		1.0000	1.0000	1.0000  1.0000  1.0000
9		0.8944	0.8554	0.5012	0.9212	0.8274
10		0.4818	0.4972	0.101	0.421	0.3329
11		0.289	0.306	0.0512	0.241	0.1981
12		0.0715	0.0761	0.0116	0.0604	0.0533
13		0.0376	0.0394	0.0065	0.0327	0.0313

==> icde-2020 2/scripts/reconstruction_linegraph/dblp/ddblpmem.txt <==
1  30  1223 71  3108  12285
2  60  1440 143 6197  33966
3  91  1573 215 9286  46924
4  121 1742 287 12374  58364
5  151 1906 358 15463  67455
6  182 2067 430 18552  78607
7  212 2224 502 21641  89756
8  242 2377 574 24729  100901
9  273 2528 646 27818  115435
10 303 2677 717 30907  123178

==> icde-2020 2/scripts/reconstruction_linegraph/dblp2/dblp.txt <==
5		1.0000	0.8800	0.9600	1.0000	1.0000	1.0000
6		1.0000	0.6320	0.8600	0.9760	1.0000	1.0000
7		1.0000	0.5500	0.8380	0.7530	1.0000	1.0000 
8		1.0000	0.3766	0.6030	0.3720	1.0000	1.0000
9		1.0000	0.2926	0.4330	0.2767	0.5046	0.5010
10		0.2665	0.1376	0.1528	0.1168	0.1038	0.1010
11		0.1597	0.0949	0.0864	0.0780	0.0531	0.0509
12		0.0546	0.0352	0.0226	0.0343	0.0122	0.0108
13		0.0344	0.0208	0.0127	0.0205	0.0069	0.0058	

==> icde-2020 2/scripts/reconstruction_linegraph/tmall/tmall.txt <==
5		1.0000	0.5400	0.6600	1.0000	1.0000	1.0000
6		1.0000	0.3440	0.5220	0.9520	1.0000	1.0000
7		1.0000	0.2690	0.4760	0.8680	1.0000	1.0000 
8		1.0000	0.1506	0.4016	0.7080	0.9976	1.0000
9		0.5746	0.1083	0.3770	0.4876	0.5001	0.5004
10		0.1744	0.0517	0.1110	0.0911	0.1003	0.1004
11		0.0940	0.0365	0.0587	0.0467	0.0505	0.0504
12		0.0125	0.0108	0.0136	0.0104	0.0104	0.0104
13		0.0070	0.0045	0.0073	0.0033	0.0053	0.0054

==> icde-2020 2/scripts/reconstruction_linegraph/yelp/yelp.txt <==
5		1.0000	0.0800	0.9400	0.3500	1.0000	1.0000
6		1.0000	0.0320	0.8280	0.1280	1.0000	1.0000
7		1.0000	0.0250	0.6540	0.0820	1.0000	1.0000
8		1.0000	0.0192	0.1938	0.4244	0.9988	1.0000
9		0.5824	0.0181	0.1130	0.2913	0.5000	0.5000
10		0.1624	0.0099	0.0334	0.0914	0.1004	0.1001
11		0.0856	0.0070	0.0205	0.0543	0.0503	0.0502
12		0.0169	0.0058	0.0081	0.0156	0.0103	0.0103
13		0.0174	0.0056	0.0057	0.0105	0.0053	0.0053

==> icde-2020 2/scripts/table.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{multirow}
\begin{table}[]
\begin{tabular}{|c|c|c|c|c|c|c|c|}
\hline
\multirow{2}{*}{\textbf{Setting Metric}} & \multirow{2}{*}{\textbf{Dataset}} & \multicolumn{5}{c|}{\textbf{Method}}                                                     & \multirow{2}{*}{\textbf{Error Reduction}} \\ \cline{3-7}
                                         &                                   & \textbf{EHNA}   & \textbf{HTNE} & \textbf{Node2Vec} & \textbf{LINE} & \textbf{GraphSAGE} &                                           \\ \hline
\multirow{4}{*}{\textbf{Avg.Auc}}        & \textbf{YELP}                     & \textbf{0.9074} & 0.8368        & 0.8039            & 0.7175        & 0.5144             & 43.27\% $\sim$80.93\%                     \\ \cline{2-8} 
                                         & \textbf{TMALL}                    & \textbf{0.8992} & 0.8185        & 0.7744            & 0.5610        & 0.5110             & 44.45\% $\sim$79.38\%                     \\ \cline{2-8} 
                                         & \textbf{DBLP}                     & \textbf{0.8770} & 0.8031        & 0.7937            & 0.6676        & 0.5194             & 37.54\% $\sim$74.41\%                     \\ \cline{2-8} 
                                         & \textbf{DIGG}                     & \textbf{0.8689} & 0.7556        & 0.7128            & 0.7204        & 0.5481             & 46.33\% $\sim$70.98\%                     \\ \hline
\multirow{4}{*}{\textbf{Avg.F1}}         & \textbf{YELP}                     & \textbf{0.8538} & 0.7845        & 0.7552            & 0.6592        & 0.5044             & 32.13\% $\sim$70.49\%                     \\ \cline{2-8} 
                                         & \textbf{TMALL}                    & \textbf{0.8310} & 0.7573        & 0.7133            & 0.5396        & 0.5039             & 30.38\% $\sim$65.94\%                     \\ \cline{2-8} 
                                         & \textbf{DBLP}                     & \textbf{0.8232} & 0.7567        & 0.7558            & 0.6199        & 0.5078             & 27.33\% $\sim$64.08\%                     \\ \cline{2-8} 
                                         & \textbf{DIGG}                     & \textbf{0.7953} & 0.6900        & 0.6298            & 0.6552        & 0.5360             & 33.95\% $\sim$55.88\%                     \\ \hline
\multirow{4}{*}{\textbf{Avg.Precision}}  & \textbf{YELP}                     & \textbf{0.8337} & 0.7742        & 0.7431            & 0.6680        & 0.5103             & 26.34\% $\sim$66.03\%                     \\ \cline{2-8} 
                                         & \textbf{TMALL}                    & \textbf{0.8189} & 0.7660        & 0.7314            & 0.5423        & 0.5078             & 22.59\% $\sim$63.20\%                     \\ \cline{2-8} 
                                         & \textbf{DBLP}                     & \textbf{0.7922} & 0.7542        & 0.7544            & 0.6251        & 0.5140             & 15.38\% $\sim$57.24\%                     \\ \cline{2-8} 
                                         & \textbf{DIGG}                     & \textbf{0.8033} & 0.6346        & 0.6740            & 0.6690        & 0.5316             & 39.67\% $\sim$58.01\%                     \\ \hline
\multirow{4}{*}{\textbf{Avg.Recall}}     & \textbf{YELP}                     & \textbf{0.8760} & 0.7963        & 0.7682            & 0.6507        & 0.4987             & 39.14\% $\sim$75.26\%                     \\ \cline{2-8} 
                                         & \textbf{TMALL}                    & \textbf{0.8458} & 0.7490        & 0.6966            & 0.5369        & 0.5001             & 38.59\% $\sim$69.16\%                     \\ \cline{2-8} 
                                         & \textbf{DBLP}                     & \textbf{0.8595} & 0.7597        & 0.7574            & 0.6149        & 0.5018             & 41.53\% $\sim$71.80\%                     \\ \cline{2-8} 
                                         & \textbf{DIGG}                     & \textbf{0.7869} & 0.6755        & 0.5953            & 0.6420        & 0.5403             & 34.32\% $\sim$53.63\%                     \\ \hline
\end{tabular}
\end{table}

==> reviews.txt <==
Q.1 (R1). It is recommended to provide an overview of the total learning cost, at least provide analysis on key factors in terms of e.g., model parameter size and input size.

Q.2 (R1 and R2). The learning cost of EHNA and baselines should be reported in the experimental study.

Q.3 (R1). Related work on spatial-temporal graph generation models should be properly discussed.

Q.4 (R2). The definitions in the paper should be more precise.

Q.5 (R2). Some ablation study can be included in the experiments to show that how the proposed method EHNA benefits from different techniques.

Q.6 (R3). The method of generating the initial embedding of nodes should be discussed.

Q.7 (R3). Is the quality of the final embedding of a node highly dependent on the initial embedding that is used to represent nodes in the walk?

Q.8 (R3). Justification on why aggregating node embeddings in a walk creates good representation of a walk is needed.

Q.9 (R3). What order is considered when the authors aggregate walks with LSTM in the second aggregation?

Q.10 (R3). In a multi-graph, will the proposed method create multiple representations for each node?

==> scripts/legend/average.txt <==
5		0.6547	0.5621	0.5784	0.5895	0.5268
6		0.6562	0.5643	0.5797	0.5924	0.5281
7		0.6587	0.5667	0.5818	0.5958	0.5302
8		0.6616	0.5685	0.5847	0.5983	0.5325
9		0.6634	0.5701	0.5870	0.6020	0.5355
10		0.6658	0.5725	0.5885	0.6040	0.5372
11		0.6683	0.5746	0.5910	0.6068	0.5391
12		0.6701	0.5768	0.5926	0.6085	0.5410
13		0.6712	0.5788	0.5930	0.6107	0.5423

==> scripts/legend/yelp.txt <==
#			EHNA	HTNE	 Node2Vec	 LINE   GraphSAGE
AUC			0.9664  0.9312   0.9618     0.7615   0.5126   
F_1			0.9166  0.8531   0.9054     0.6889   0.5039   
Precision 	0.9018  0.8577   0.8855     0.6976   0.5088 
Recall		0.9318  0.8485   0.9262     0.6804   0.4991

==> scripts/link prediction/Average/average.txt <==
5	0.6947  0.4814	0.6668	0.5189	0.6895	0.5068 
6	0.6962	0.4856	0.6675	0.5223	0.6924	0.5081
7	0.6987	0.4878	0.6689	0.5245	0.6958	0.5102
8	0.6976	0.4921	0.6703	0.527	0.6983	0.5125
9	0.7008	0.4942	0.6715	0.5261	0.6968	0.5150
10	0.7058	0.4947	0.6722	0.5288	0.704	0.5175
11	0.7083	0.4977	0.6734	0.5292	0.7068	0.5189
12	0.7101	0.5012	0.6742	0.5321	0.7085	0.5213
13	0.7112	0.5088	0.674	0.5345	0.7107	0.5242

==> scripts/link prediction/Hadamard/hadamard.txt <==
5	0.9231	0.8742	0.8782	0.8566	0.5347	0.4978
6	0.9278	0.8801	0.8807	0.8587	0.5372	0.4989
7	0.9292	0.8835	0.8845	0.861	0.5391	0.5002
8	0.9276	0.8889	0.8879	0.8646	0.5422	0.4991
9	0.9296	0.8911	0.8944	0.8648	0.5500	0.5010
10	0.931	0.8922	0.8955	0.8687	0.5584	0.5066
11	0.9318	0.8932	0.8943	0.8696	0.5601	0.5087
12	0.9332	0.8951	0.8955	0.8725	0.5621	0.5099
13	0.9366	0.8967	0.8964	0.8746	0.5645	0.5115

==> scripts/link prediction/weighted-L1/weighted-L1.txt <==
5	0.8834	0.8689	0.7509	0.8052	0.6825	0.4915
6	0.8864	0.8712	0.7514	0.8072	0.6847	0.4931
7	0.8888	0.8721	0.7533	0.8091	0.6882	0.4951
8	0.8925	0.8756	0.7524	0.8102	0.6911	0.4976
9	0.8951	0.8776	0.7542	0.8119	0.6891	0.5021
10	0.8995	0.8775	0.7565	0.8125	0.6908	0.5037
11	0.9021	0.8788	0.7578	0.8133	0.6925	0.5072
12	0.9033	0.8764	0.7588	0.8127	0.6935	0.5094
13	0.9011	0.8768	0.7572	0.8145	0.6923	0.5116

==> scripts/link prediction/weighted-L2/weighted-L2.txt <==
5	0.8825	0.8659	0.7225	0.8142	0.692	0.4956
6	0.8835	0.8677	0.7242	0.8155	0.6945	0.4977
7	0.8842	0.8689	0.7257	0.8171	0.6966	0.4992
8	0.8846	0.8722	0.7268	0.8188	0.6976	0.4941
9	0.8895	0.8752	0.7280	0.8180	0.7010	0.4996
10	0.8903	0.8768	0.7289	0.8197	0.7022	0.5016
11	0.8922	0.8788	0.7313	0.8212	0.7043	0.5035
12	0.8932	0.8813	0.7335	0.8233	0.7069	0.5058
13	0.8975	0.8823	0.7315	0.8235	0.7064	0.5051

==> scripts/link prediction2/dblp2/dblp-Hadamard.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9113  0.8829   0.8723		0.8770     0.6726   0.5109  
F_1			0.8562  0.8239   0.8136		0.8311     0.6256   0.5038   
Precision 	0.8427  0.8274   0.8519		0.8233     0.6296   0.5077 
Recall		0.8701  0.8204   0.7785		0.8391     0.6218   0.5001

==> scripts/link prediction2/dblp2/dblp-average.txt <==
#			EHNA	HTNE	CTDNE 		Node2Vec	 LINE   GraphSAGE
AUC			0.7362  0.5342  0.5763		0.5438     0.5685   0.5214   
F_1			0.6735  0.4977  0.5277 		0.5258     0.5462   0.5102   
Precision 	0.6024  0.5099  0.5447		0.5285     0.5483   0.5154 
Recall		0.7636  0.4861  0.5116 		0.5231     0.5442   0.5051

==> scripts/link prediction2/dblp2/dblp-weighted-L1.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9341  0.8971   0.7785		0.8766     0.7147   0.5224   
F_1			0.8857  0.8486   0.6731		0.8300     0.6532   0.5093   
Precision 	0.8675  0.8466   0.6402		0.8384     0.6624   0.5159 
Recall		0.9046  0.8507   0.7095		0.8217     0.6444   0.5028

==> scripts/link prediction2/dblp2/dblp-weighted-L2.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9265	0.8983	 0.7011		0.8775	  	0.7144    0.5230  
F_1			0.8774	0.8567	 0.6786		0.8364	  	0.6544    0.5079   
Precision 	0.8561	0.8330	 0.6226		0.8274	  	0.6599    0.5171 
Recall		0.8997	0.8817	 0.7457		0.8456	  	0.6491    0.4991

==> scripts/link prediction2/digg/digg-Hadamard.txt <==
#			EHNA	HTNE	CTDNE 		Node2Vec	 LINE   GraphSAGE
AUC			0.9292  0.7680  0.9280 		0.8680     0.6855   0.5348  
F_1			0.8636  0.6879  0.8631 		0.7969     0.6251   0.5249   
Precision 	0.8808  0.7770  0.9132 		0.8131     0.6370   0.5233 
Recall		0.8469  0.6171  0.8182 		0.7813     0.6130   0.5264

==> scripts/link prediction2/digg/digg-average.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.7406  0.6097   0.6308		0.6322     0.6536   0.5487   
F_1			0.6634  0.5701   0.6149		0.5870     0.6020   0.5355   
Precision 	0.6881  0.5813   0.6683		0.6039     0.6184   0.5338 
Recall		0.6404  0.5593   0.5694		0.5711     0.5865   0.5372

==> scripts/link prediction2/digg/digg-weighted-L1.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9031  0.8237   0.9063		0.6788     0.7688   0.5530   
F_1			0.8273  0.7481   0.8384		0.5843     0.6938   0.5402   
Precision 	0.8352  0.7458   0.8276		0.6293     0.7085   0.5343 
Recall		0.8196  0.7504   0.8495		0.5506     0.6798   0.5462

==> scripts/link prediction2/digg/digg-weighted-L2.txt <==
#			EHNA	HTNE	CTDNE 		Node2Vec	 LINE   GraphSAGE
AUC			0.9025	0.8211	0.9057 		0.6722	  	0.7737    0.5560  
F_1			0.8267	0.7540	0.8296 		0.5510	  	0.6999    0.5432   
Precision 	0.8092	0.7341	0.8493 		0.6497	  	0.7119    0.5351 
Recall		0.8405	0.7750	0.8107 		0.4783	  	0.6882    0.5515

==> scripts/link prediction2/tmall/tmall-Hadamard.txt <==
#			EHNA	HTNE	CTDNE 		Node2Vec	 LINE   GraphSAGE
AUC			0.9407  0.8889  0.8704 		0.8890     0.5008   0.5023  
F_1			0.8707  0.8049  0.7838 		0.8142     0.4964   0.4982   
Precision 	0.8420  0.8294  0.8415 		0.8591     0.5000   0.5018 
Recall		0.9013  0.7817  0.7336 		0.7738     0.4928   0.4946

==> scripts/link prediction2/tmall/tmall-average.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.7858  0.5277   0.7948		0.5643     0.5198   0.5190   
F_1			0.7291  0.5182   0.7366		0.5542     0.5126   0.5114   
Precision 	0.7100  0.5183   0.7330		0.5495     0.5139   0.5136 
Recall		0.7492  0.5180   0.7403		0.5589     0.5113   0.5093

==> scripts/link prediction2/tmall/tmall-weighted-L1.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9378  0.9278   0.6882		0.8205     0.6078   0.5102   
F_1			0.8640  0.8518   0.6249		0.7407     0.5719   0.5033   
Precision 	0.8617  0.8638   0.6412		0.7625     0.5754   0.5071 
Recall		0.8664  0.8402   0.6093		0.7201     0.5684   0.4995

==> scripts/link prediction2/tmall/tmall-weighted-L2.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9324  0.9296   0.6741		0.8239     0.6157   0.5123  
F_1			0.8603  0.8542   0.6001		0.7439     0.5774   0.5027   
Precision 	0.8617  0.8525   0.6563		0.7545     0.5798   0.5086 
Recall		0.8664  0.8559   0.5527		0.7336     0.5750   0.4969

==> scripts/link prediction2/yelp/memcomp.txt <==
#			EasyIM	VCA	 IMRank	 PMC  SGDU		IMM-avg  IMM-best IMM-worst
DBLP		  96	175	  394	 4574	14200	11363	 11363		21853	
LiveJournal	1047	3954  6430	 35951	0	    12402	 12402		19180

==> scripts/link prediction2/yelp/yelp-Hadamard.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9775  0.9497   0.9564		0.9359     0.5683   0.5040  
F_1			0.9296  0.8911   0.8944		0.8648     0.5500   0.5010   
Precision 	0.9207  0.9040   0.9231		0.8639     0.5506   0.5025 
Recall		0.9387  0.8785   0.8674		0.8657     0.5493   0.4994

==> scripts/link prediction2/yelp/yelp-average.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.7550  0.5167   0.7187		0.5359     0.7669   0.5255   
F_1			0.7008  0.4942   0.6715		0.5261     0.6968   0.5150   
Precision 	0.6873  0.5018   0.7079		0.5275     0.7147   0.5179 
Recall		0.7184  0.4868   0.6387		0.5246     0.6797   0.5121

==> scripts/link prediction2/yelp/yelp-weighted-L1.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9506  0.9413   0.8380		0.8713     0.7611   0.5131   
F_1			0.8951  0.8776   0.7542		0.8119     0.6891   0.5021   
Precision 	0.8739  0.8547   0.7744		0.7931     0.6980   0.5097 
Recall		0.9173  0.9016   0.7350		0.8315     0.6803   0.4948

==> scripts/link prediction2/yelp/yelp-weighted-L2.txt <==
#			EHNA	HTNE	 CTDNE		Node2Vec	 LINE   GraphSAGE
AUC			0.9465  0.9394   0.8296		0.8723     0.7736   0.5148   
F_1			0.8895  0.8752   0.7280		0.8180     0.7010   0.4996   
Precision 	0.8527  0.8262   0.7911		0.7877     0.7088   0.5110 
Recall		0.9296  0.9181   0.6742		0.8508     0.6933   0.4886

==> scripts/parameter/margin.txt <==
1 0.7625
2 0.7824
3 0.7912
4 0.8233
5 0.8245

==> scripts/parameter/p.txt <==
-2 0.8317
-1 0.8433
0  0.8245
1  0.8158
2  0.8046

==> scripts/parameter/q.txt <==
-2 0.8017
-1 0.8164
0  0.8245
1  0.8423
2  0.8312

==> scripts/parameter/walk.txt <==
1  0.7515
5  0.8125
10 0.8245
15 0.8285
20 0.8256
25 0.8223

==> scripts/reconstruction/dblp2/dblp.txt <==
#			EHNG	HTNE	 Node2Vec	 Line   GraphSAGE
AUC			0.9542  0.8631   0.9471     0.7328   0.5114   
F_1			0.8965  0.7861   0.8867     0.6633   0.5041   
Precision 	0.8876  0.7933   0.8723     0.6762   0.5080 
Recall		0.9055  0.7791   0.9015     0.6509   0.5003   

==> scripts/reconstruction/digg/digg.txt <==
#			EHNA	HTNE	 Node2Vec	 LINE   GraphSAGE
AUC			0.9434  0.8749   0.9498     0.8394   0.5348   
F_1			0.8752  0.8095   0.8848     0.7589   0.5140   
Precision 	0.8978  0.7807   0.8743     0.7849   0.5224 
Recall		0.8538  0.8406   0.8956     0.7346   0.5058

==> scripts/reconstruction/tmall/tmall.txt <==
#			EHNA	HTNE	 Node2Vec	 LINE   GraphSAGE
AUC			0.9749  0.9234   0.9731     0.5971   0.5071   
F_1			0.9174  0.8417   0.9137     0.5651   0.5038   
Precision 	0.9096  0.8419   0.9122     0.5673   0.5054 
Recall		0.9254  0.8415   0.9152     0.5629   0.5023

==> scripts/reconstruction/yelp/yelp.txt <==
#			EHNA	HTNE	 Node2Vec	 LINE   GraphSAGE
AUC			0.9664  0.9312   0.9618     0.7615   0.5126   
F_1			0.9166  0.8531   0.9054     0.6889   0.5039   
Precision 	0.9018  0.8577   0.8855     0.6976   0.5088 
Recall		0.9318  0.8485   0.9262     0.6804   0.4991

==> scripts/reconstruction_linegraph/Digg/digg.txt <==
5		1.0000	0.2600	0.6800	0.3400	1.0000	1.0000
6		1.0000	0.1260	0.3320	0.1200	1.0000	1.0000
7		1.0000	0.0860	0.2460	0.0740	1.0000	1.0000 
8		1.0000	0.0786	0.1356	0.0466	0.9932	1.0000
9		0.7658	0.0671	0.0901	0.0315	0.6930	0.5044
10		0.4190	0.0720	0.0504	0.0163	0.3097	0.1068
11		0.3090	0.0752	0.0471	0.0203	0.2107	0.0572
12		0.1546	0.0710	0.0458	0.0232	0.0754	0.0177
13		0.1068	0.0676	0.0411	0.0202	0.0484	0.0131

==> scripts/reconstruction_linegraph/HepPh/HepPh.txt <==
5		1.0000	1.0000	1.0000  1.0000  1.0000
6		1.0000	1.0000	1.0000  1.0000  1.0000
7		1.0000	1.0000	1.0000  1.0000  1.0000  
8		1.0000	1.0000	1.0000  1.0000  1.0000
9		0.8944	0.8554	0.5012	0.9212	0.8274
10		0.4818	0.4972	0.101	0.421	0.3329
11		0.289	0.306	0.0512	0.241	0.1981
12		0.0715	0.0761	0.0116	0.0604	0.0533
13		0.0376	0.0394	0.0065	0.0327	0.0313

==> scripts/reconstruction_linegraph/HepPh/ddblpmem.txt <==
1  30  1223 71  3108  12285
2  60  1440 143 6197  33966
3  91  1573 215 9286  46924
4  121 1742 287 12374  58364
5  151 1906 358 15463  67455
6  182 2067 430 18552  78607
7  212 2224 502 21641  89756
8  242 2377 574 24729  100901
9  273 2528 646 27818  115435
10 303 2677 717 30907  123178

==> scripts/reconstruction_linegraph/dblp/dblp.txt <==
5		1.0000	1.0000	1.0000  1.0000  1.0000
6		1.0000	1.0000	1.0000  1.0000  1.0000
7		1.0000	1.0000	1.0000  1.0000  1.0000  
8		1.0000	1.0000	1.0000  1.0000  1.0000
9		0.8944	0.8554	0.5012	0.9212	0.8274
10		0.4818	0.4972	0.101	0.421	0.3329
11		0.289	0.306	0.0512	0.241	0.1981
12		0.0715	0.0761	0.0116	0.0604	0.0533
13		0.0376	0.0394	0.0065	0.0327	0.0313

==> scripts/reconstruction_linegraph/dblp/ddblpmem.txt <==
1  30  1223 71  3108  12285
2  60  1440 143 6197  33966
3  91  1573 215 9286  46924
4  121 1742 287 12374  58364
5  151 1906 358 15463  67455
6  182 2067 430 18552  78607
7  212 2224 502 21641  89756
8  242 2377 574 24729  100901
9  273 2528 646 27818  115435
10 303 2677 717 30907  123178

==> scripts/reconstruction_linegraph/dblp2/dblp.txt <==
5		1.0000	0.8800	0.9600	1.0000	1.0000	1.0000
6		1.0000	0.6320	0.8600	0.9760	1.0000	1.0000
7		1.0000	0.5500	0.8380	0.7530	1.0000	1.0000 
8		1.0000	0.3766	0.6030	0.3720	1.0000	1.0000
9		1.0000	0.2926	0.4330	0.2767	0.5046	0.5010
10		0.2665	0.1376	0.1528	0.1168	0.1038	0.1010
11		0.1597	0.0949	0.0864	0.0780	0.0531	0.0509
12		0.0546	0.0352	0.0226	0.0343	0.0122	0.0108
13		0.0344	0.0208	0.0127	0.0205	0.0069	0.0058	

==> scripts/reconstruction_linegraph/tmall/tmall.txt <==
5		1.0000	0.5400	0.6600	1.0000	1.0000	1.0000
6		1.0000	0.3440	0.5220	0.9520	1.0000	1.0000
7		1.0000	0.2690	0.4760	0.8680	1.0000	1.0000 
8		1.0000	0.1506	0.4016	0.7080	0.9976	1.0000
9		0.5746	0.1083	0.3770	0.4876	0.5001	0.5004
10		0.1744	0.0517	0.1110	0.0911	0.1003	0.1004
11		0.0940	0.0365	0.0587	0.0467	0.0505	0.0504
12		0.0125	0.0108	0.0136	0.0104	0.0104	0.0104
13		0.0070	0.0045	0.0073	0.0033	0.0053	0.0054

==> scripts/reconstruction_linegraph/yelp/yelp.txt <==
5		1.0000	0.0800	0.9400	0.3500	1.0000	1.0000
6		1.0000	0.0320	0.8280	0.1280	1.0000	1.0000
7		1.0000	0.0250	0.6540	0.0820	1.0000	1.0000
8		1.0000	0.0192	0.1938	0.4244	0.9988	1.0000
9		0.5824	0.0181	0.1130	0.2913	0.5000	0.5000
10		0.1624	0.0099	0.0334	0.0914	0.1004	0.1001
11		0.0856	0.0070	0.0205	0.0543	0.0503	0.0502
12		0.0169	0.0058	0.0081	0.0156	0.0103	0.0103
13		0.0174	0.0056	0.0057	0.0105	0.0053	0.0053

==> scripts/table.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{multirow}
\begin{table}[]
\begin{tabular}{|c|c|c|c|c|c|c|c|}
\hline
\multirow{2}{*}{\textbf{Setting Metric}} & \multirow{2}{*}{\textbf{Dataset}} & \multicolumn{5}{c|}{\textbf{Method}}                                                     & \multirow{2}{*}{\textbf{Error Reduction}} \\ \cline{3-7}
                                         &                                   & \textbf{EHNA}   & \textbf{HTNE} & \textbf{Node2Vec} & \textbf{LINE} & \textbf{GraphSAGE} &                                           \\ \hline
\multirow{4}{*}{\textbf{Avg.Auc}}        & \textbf{YELP}                     & \textbf{0.9074} & 0.8368        & 0.8039            & 0.7175        & 0.5144             & 43.27\% $\sim$80.93\%                     \\ \cline{2-8} 
                                         & \textbf{TMALL}                    & \textbf{0.8992} & 0.8185        & 0.7744            & 0.5610        & 0.5110             & 44.45\% $\sim$79.38\%                     \\ \cline{2-8} 
                                         & \textbf{DBLP}                     & \textbf{0.8770} & 0.8031        & 0.7937            & 0.6676        & 0.5194             & 37.54\% $\sim$74.41\%                     \\ \cline{2-8} 
                                         & \textbf{DIGG}                     & \textbf{0.8689} & 0.7556        & 0.7128            & 0.7204        & 0.5481             & 46.33\% $\sim$70.98\%                     \\ \hline
\multirow{4}{*}{\textbf{Avg.F1}}         & \textbf{YELP}                     & \textbf{0.8538} & 0.7845        & 0.7552            & 0.6592        & 0.5044             & 32.13\% $\sim$70.49\%                     \\ \cline{2-8} 
                                         & \textbf{TMALL}                    & \textbf{0.8310} & 0.7573        & 0.7133            & 0.5396        & 0.5039             & 30.38\% $\sim$65.94\%                     \\ \cline{2-8} 
                                         & \textbf{DBLP}                     & \textbf{0.8232} & 0.7567        & 0.7558            & 0.6199        & 0.5078             & 27.33\% $\sim$64.08\%                     \\ \cline{2-8} 
                                         & \textbf{DIGG}                     & \textbf{0.7953} & 0.6900        & 0.6298            & 0.6552        & 0.5360             & 33.95\% $\sim$55.88\%                     \\ \hline
\multirow{4}{*}{\textbf{Avg.Precision}}  & \textbf{YELP}                     & \textbf{0.8337} & 0.7742        & 0.7431            & 0.6680        & 0.5103             & 26.34\% $\sim$66.03\%                     \\ \cline{2-8} 
                                         & \textbf{TMALL}                    & \textbf{0.8189} & 0.7660        & 0.7314            & 0.5423        & 0.5078             & 22.59\% $\sim$63.20\%                     \\ \cline{2-8} 
                                         & \textbf{DBLP}                     & \textbf{0.7922} & 0.7542        & 0.7544            & 0.6251        & 0.5140             & 15.38\% $\sim$57.24\%                     \\ \cline{2-8} 
                                         & \textbf{DIGG}                     & \textbf{0.8033} & 0.6346        & 0.6740            & 0.6690        & 0.5316             & 39.67\% $\sim$58.01\%                     \\ \hline
\multirow{4}{*}{\textbf{Avg.Recall}}     & \textbf{YELP}                     & \textbf{0.8760} & 0.7963        & 0.7682            & 0.6507        & 0.4987             & 39.14\% $\sim$75.26\%                     \\ \cline{2-8} 
                                         & \textbf{TMALL}                    & \textbf{0.8458} & 0.7490        & 0.6966            & 0.5369        & 0.5001             & 38.59\% $\sim$69.16\%                     \\ \cline{2-8} 
                                         & \textbf{DBLP}                     & \textbf{0.8595} & 0.7597        & 0.7574            & 0.6149        & 0.5018             & 41.53\% $\sim$71.80\%                     \\ \cline{2-8} 
                                         & \textbf{DIGG}                     & \textbf{0.7869} & 0.6755        & 0.5953            & 0.6420        & 0.5403             & 34.32\% $\sim$53.63\%                     \\ \hline
\end{tabular}
\end{table}
